A critical study of the Monte Carlo replica method

We present a detailed mathematical study of the Monte Carlo replica method as applied in the global fitting literature from the high-energy physics theory community. For the first time, we provide a rigorous derivation of the parameter distributions implied by the method, and show that, whilst they agree with Bayesian posteriors for linear models, they disagree otherwise. We proceed to numerically quantify the disagreement between the Monte Carlo replica method and the Bayesian method in the context of two phenomenologically relevant scenarios: fits of the SMEFT Wilson coefficients, and fits of PDFs (albeit in a toy scenario). In both scenarios, we find that uncertainty estimates of the quantities of interest are discrepant between the two approaches when non-linearity is relevant. Our findings motivate future investigation of Bayesian methodologies for global PDF fits, especially in the context of simultaneous determination of PDFs and SMEFT Wilson coefficients.

==> smeft_plots/coefficients.json <==
{
    "Opt": {
        "label": "$c_{\\varphi t}$",
        "scale": 0.1
    },
    "OpQM": {
        "label": "$c_{\\varphi Q}^{(-)}$",
        "scale": 0.1
    },
    "O3pQ3": {
        "label": "$c_{\\varphi Q}^{3}$",
        "scale": 1
    },
    "OtZ": {
        "label": "$c_{tZ}$",
        "scale": 1
    },
    "OtW": {
        "label": "$c_{tW}$",
        "scale": 1
    },
    "OtG": {
        "label": "$c_{tG}$",
        "scale": 1
    },
    "O1qd": {
        "label": "$c_{qd}^{1}$",
        "scale": 1
    },
    "O8qd": {
        "label": "$c_{qd}^{8}$",
        "scale": 1
    },
    "O1dt": {
        "label": "$c_{dt}^{1}$",
        "scale": 1
    },
    "O8dt": {
        "label": "$c_{dt}^{8}$",
        "scale": 1
    },
    "O1qu": {
        "label": "$c_{qu}^{1}$",
        "scale": 1
    },
    "O8qu": {
        "label": "$c_{qu}^{8}$",
        "scale": 1
    },
    "O1ut": {
        "label": "$c_{ut}^{1}$",
        "scale": 1
    },
    "O8ut": {
        "label": "$c_{ut}^{8}$",
        "scale": 1
    },
    "O1qt": {
        "label": "$c_{qt}^{1}$",
        "scale": 1
    },
    "O8qt": {
        "label": "$c_{qt}^{8}$",
        "scale": 1
    },
    "O13qq": {
        "label": "$c_{qq}^{1,3}$",
        "scale": 1
    },
    "O83qq": {
        "label": "$c_{qq}^{8,3}$",
        "scale": 1
    },
    "O11qq": {
        "label": "$c_{qq}^{1,1}$",
        "scale": 1
    },
    "O81qq": {
        "label": "$c_{qq}^{1,8}$",
        "scale": 1
    },
    "Ott1": {
        "label": "$c_{tt}^{1}$",
        "scale": 1
    },
    "OQt8": {
        "label": "$c_{Qt}^{8}$",
        "scale": 0.1
    },
    "OQt1": {
        "label": "$c_{Qt}^{1}$",
        "scale": 0.1
    },
    "OQQ8": {
        "label": "$c_{QQ}^{8}$",
        "scale": 0.01
    },
    "OQQ1": {
        "label": "$c_{QQ}^{1}$",
        "scale": 0.1
    }
}

